AttriGuard: A Practical Defense Against Attribute Inference Attacks via Adversarial Machine Learning

Users in various web and mobile applications are vulnerable to attribute inference attacks, in which an attacker leverages a machine learning classifier to infer a target user's private attributes (e.g., location, sexual orientation, political view) from its public data (e.g., rating scores, page likes). Existing defenses leverage game theory or heuristics based on correlations between the public data and attributes. These defenses are not practical. Specifically, game-theoretic defenses require solving intractable optimization problems, while correlation-based defenses incur large utility loss of users' public data. In this paper, we present AttriGuard, a practical defense against attribute inference attacks. AttriGuard is computationally tractable and has small utility loss. Our AttriGuard works in two phases. Suppose we aim to protect a user's private attribute. In Phase I, for each value of the attribute, we find a minimum noise such that if we add the noise to the user's public data, then the attacker's classifier is very likely to infer the attribute value for the user. We find the minimum noise via adapting existing evasion attacks in adversarial machine learning. In Phase II, we sample one attribute value according to a certain probability distribution and add the corresponding noise found in Phase I to the user's public data. We formulate finding the probability distribution as solving a constrained convex optimization problem. We extensively evaluate AttriGuard and compare it with existing methods using a real-world dataset. Our results show that AttriGuard substantially outperforms existing methods. Our work is the first one that shows evasion attacks can be used as defensive techniques for privacy protection.

==> figs/ClassifierNoPrior/result/equation3.txt <==
Logistic Regression

/gennoise/data21/(NMRA)
min qr s.t. max kl<epinson (Equation3)
			3.219,3.5,4.0,4.5,5.0,5.5,6.0
appadded:   4.35,3.29,2.0,1.22,0.743,0.454,0.279
Precision lr:	1.73,11.84,24.1,31.54,36.04,38.79,40.44
Precision nn:  13.32,18.88,25.62,29.70,32.18,33.68,34.59

/gennoise/data221/(MRA)(48 accurate, we use 43)
min qr s.t. max kl<epinson (Equation3)
			3.219  ,3.5,4.0,4.5,5.0,5.5,6.0
appadded:   3.6	,2.73,1.66,1.009,0.616,0.38,0.233
Precision lr:	1.73,11.84,24.1,31.54,36.04,38.79,40.44
Precision nn:  8.64,14.85,22.39,26.96,29.73,31.41,32.43




Neural Network

/gennoise/data212/(NMRA)(41 accurate, we use 41)
min qr s.t. max kl<epinson (Equation3)
			3.219  ,3.5,4.0,4.5,5.0,5.5,6.0
appadded:   5.748,4.34,2.64,1.60,0.977,0.596,0.366
Precision nn:	1.645,11.29,22.977,30.07,34.37,36.98,38.56
Precision lr:	5.60,13.79,23.71,29.72,33.37,35.59,36.93


/gennoise/data22/(MRA)
min qr s.t. max kl<epinson (Equation3)
			3.219,3.5,4.0,4.5,5.0,5.5,6.0
appadded:   3.91,2.952,1.794,1.092,0.666,0.408,0.251
Precision nn:	1.645,11.29,22.977,30.07,34.37,36.98,38.56
Precision lr:	5.444,13.66,23.63,29.68,33.35,35.57,36.92

==> figs/ClassifierNoPrior/result/equation4.txt <==
Logistic Regression

/gennoise/data21/(NMRA)
min qr s.t. max kl<epinson (Equation3)
				0.1, 0.5, 1.0, 1.5, 2.0, 2.5, 3.0, 3.5, 4.0, 4.5, 5.0, 5.5, 6.0
KL:   			6.80,5.19,4.50,4.09,3.81,3.63,3.51,3.44,3.40,3.37,3.34,3.33,3.31
Precision lr:	41.69,36.48,29.96,23.45,17.30,12.77,9.43,7.59,6.53,5.84,5.25,4.84,4.50
Precision nn:  	35.19,31.94,27.88,23.82,20.07,17.49,15.60,14.65,14.29,14.04,13.87,13.77,13.70

/gennoise/data221/(MRA)(48 accurate, we use 43)
min max kl s.t. qr<epinson (Equation4)
				0.1, 0.5, 1.0, 1.5, 2.0, 2.5, 3.0, 3.5, 4.0, 4.5, 5.0, 5.5, 6.0
KL:   			6.70,5.09,4.40,3.99,3.72,3.54,3.42,3.36,3.32,3.15,3.28,3.26,3.25,
Precision lr:	41.62,36.11,29.22,22.33,15.97,11.34,7.76,5.97,4.98,3.30,3.67,3.13,2.70
Precision nn:  	33.11,29.55,25.10,20.66,16.52,13.56,11.24,10.20,9.74,9.48,9.28,9.11,8.98



Neural Network

/gennoise/data212/(NMRA)(41 accurate, we use 41)
min max kl s.t. qr<epinson (Equation4)
			0.1,0.5,1.0,1.5,2.0,2.5,3.0,3.5,4.0,4.5,5.0,5.5,6.0
KL:   		6.86,5.25,4.56,4.15,3.87,3.64,3.47,3.35,3.29,3.24,3.23,3.23,2.226
Precision nn:	41,35.74,30.48,25.23,19.97,14.71,9.87,6.12,3.71,2.51,2.15,1.91,1.76,
Precision lr:	39,34.53,30.07,25.61,21.14,16.68,12.59,9.45,7.28,6.23,5.91,5.69,5.56


/gennoise/data22/(MRA)
min max kl s.t. qr<epinson (Equation4)
			0.1, 0.5, 1.0, 1.5, 2.0, 2.5, 3.0, 3.5, 4.0, 4.5, 5.0, 5.5, 6.0
KL:   7.14,5.54,4.84,4.44,4.15,3.93,3.74,3.61,3.51,3.43,3.38,3.35,3.33
Precision nn:40.15,36.79,32.57,28.36,24.15,19.93,15.72,12.32,9.76,7.54,6.07,5.31,4.76
Precision lr:38.28,35.39,31.77,28.15,24.54,20.93,17.32,14.46,12.24,10.31,9.06,8.48,8.08

==> figs/ClassifierPrior/result/lr-prior-minqr.txt <==
Only add app:
/genoise/data21
min qr st kl<epinson
KL-Divergency:0.1 ,0.2,0.3,0.4,0.5,0.6,0.7,0.8,0.9,1.0,1.5,2.0
Number of app added:2.72,2.35,2.06,1.82,1.62,1.44,1.29,1.15,1.03,0.92,0.542,0.322
3.62

min kl st qr<epinson
0.1,0.2,0.3,0.4,0.5,0.6,0.7,0.8,0.9,1, 1.5,2,2.5,3,3.5,4,5
2.97, 2.32, 1.94, 1.67,1.46,1.28,1.12,1.02,0.914,0.818,0.469,0.36,0.173,0.116,0.085,0.063,0.034
2.98,2.32,1.94,1.67,1.46,1.29,1.15,1,02,0.91,0.81,0.45,0.28,0.174,0.116,0.08,0.06,0.035

Modify rated app or add app:
/genoise/data221
min qr st kl<epinson
0.1 ,0.2,0.3,0.4,0.5,0.6,0.7,0.8,0.9,1.0,1.5,2.0
2.27,1.98,1.74,1.54,1.38,1.23,1.09,0.98,0.88,0.79,0.478,
2.95

min kl st qr<epinson
0.1, 0.2, 0.3, 0.4, 0.5, 0.6, 0.7, 0.8, 0.9, 1, 1.5 , 2 ,2.5, 3, 3.5, 4, 5
2.88,2,22,1.84,1.57,1.36,1.19,1.05,0.93,0.82,0.72,0.38,0.19,0.10,0.056,0.03,0.018,0.005


==> figs/ClassifierPrior/result/lr-prior-precision.txt <==
Transferability

Only add app(21):
min qr st kl<epinson
/tf/precision/Equation2
	0,0.1 ,0.2,0.3,0.4,0.5,0.6,0.7,0.8,0.9,1.0,1.5,2.0
lr:	2.31,6.76,10.43,13.72,16.69,19.33,21.72,23.87,25.80,27.54,29.10,34.83,38.19
nn: 9.97,12.07,14.36,16.50,18.44,20.19,21.77,23.19,24.48,25.63,26.67,30.49,32.74

min kl st qr<epinson
/project0117/tf/precision/Equation1
	0.1,0.5,1, 1.5,2,2.5,3,3.5,4,5
lr:	41.15,33.73,24.58,16.29,10.79,7.46,5.86,5.0,4.37,3.53
nn:	34.69,29.43,22.96,17.13,13.45,11.39,10.61,10.33,10.13,9.93

Modify rated app or add app(221):
/tf/precision/Equation2
min qr st kl<epinson
	0,0.1 ,0.2,0.3,0.4,0.5,0.6,0.7,0.8,0.9,1.0,1.5,2.0,2.5
lr:	2.34,6.82,10.5,13.82,16.80,19.46,21.86,24.01,25.94,27.67,29.23,34.91,38.25,40.20
nn: 6.79,9.48,11.94,14.18,16.19,18.00,19.62,21.07,22.38,23.55,24.60,28.45,30.74

min kl st qr<epinson
	0.1,0.5,1, 1.5,2,2.5,3,3.5,4,5
lr:	41.07,33.27,23.68,15.11,9.63,6.34,4.78,3.98,2.653
nn:	32.66,27.28,20.65,14.68,10.85,8.5,7.66,7.30,7.1,6.4


Origin Precision；

Only add app(21):
min qr st kl<epinson
/tf/precision/Equation2
	0,0.1 ,0.2,0.3,0.4,0.5,0.6,0.7,0.8,0.9,1.0,1.5,2.0
lr:	2.31,6.76,10.43,13.72,16.69,19.33,21.72,23.87,25.80,27.54,29.10,34.83,38.19

min kl st qr<epinson
/project0117/tf/precision/Equation1
	0.1,0.5,1, 1.5,2,2.5,3,3.5,4,5
lr:	41.15,33.73,24.58,16.29,10.79,7.46,5.86,5.0,4.37,3.533

Modify rated app or add app(221):
/tf/precision/Equation2
min qr st kl<epinson
	0,0.1 ,0.2,0.3,0.4,0.5,0.6,0.7,0.8,0.9,1.0,1.1,1.2,1.3,1.4，1.5,1.6,1.7,1.8,1.9,2.0,2.5
lr:	2.34,6.82,10.5,13.82,16.80,19.46,21.86,24.01,25.94,27.67,29.23,30.62,31.87,33.00,34.01,34.91,35.73,36.46,37.12,35.99,38.25,40.20


min kl st qr<epinson
	0.1,0.5,1, 1.5,2,2.5,3,3.5,4,5
lr:	41.07,33.27,23.68,15.11,9.63,6.34,4.78,3.98,2.653

==> figs/ClassifierPrior/result/nn-prior-precision.txt <==
This is the precsion:
Not modified app(21):
min qr(Equation2)
	0,0.1 ,0.2, 0.3, 0.4, 0.5, 0.6, 0.7, 0.8, 0.9, 1.0,1.5,2.0
nn:	2.1,5.144,8.30,11.37,14.19,16.75,19.07,21.15,23.03,24.72,26.25,32.67,36.09
lr:	7.16,10.98,13.90,16.50,18.80,20.85,22.68,24.32,25.79,27.11,28.30,32.68,35.28

min kl st qr<epinson(Equation1)
	0.1,0.2,0.3,0.5,1, 1.5,2,2.5,3,3.5,4,5
nn:	39.25,37.49,35.73,32.23,23.61,15.74,10.17,6.81,5.11,4.19,3.70,3.17
lr:	37.64,36.26,34.89,32.16,25.4,19.15,14.42,11.08,9.84,8.83,8.54,8.33

Modified app(22):

	0.1,0.2, 0.3, 0.4, 0.5, 0.6, 0.7, 0.8, 0.9, 1.0 ,1.5,2.0
nn:	2.1,5.52,8.88,12.02,14.86,17.40,19.66,21.69,23.51,25.13,26.59,32.71,35.90
lr: 6.99,10.89,13.85,16.46,18.77,20.82,22.64,24.27,25.73,27.02,28.12,32.43,34.92

min kl st qr<epinson
	0.1,0.2,0.3,0.5,1, 1.5,2,2.5,3,3.5,4,5
nn:	38.54,36.59,34.6,30.36,21.22,12.56,6.62,3.54,2.4,2.24,2.06,1.99
lr: 36.96,35.45,33.94,30.92,23.46,16.57,11.08,8.26,6.96,7.09,6.98,6.90

==> figs/ClassifierPrior/result/nn-prior.txt <==

Not modified app:
/genoisenn/data212
min qr
0.1 ,0.2, 0.3, 0.4, 0.5, 0.6, 0.7, 0.8, 0.9, 1.0,1.5,2.0
2.82,2.42,2.12,1.874,1.66,1.48,1.324,1.184,1.06,0.95,,0.337
4.01

min kl st qr<epinson
0.1,0.2,0.3,0.4,0.5,0.6,0.7,0.8,0.9,1, 1.5,2,2.5,3,3.5,4,5
2.59,2.03,1.70,1.47,1.29,1.142,1.02,0.914,0.821,0.739,0.434,0.26,0.16,0.10,0.075,0.056,0.032

/genoisenn/data22
Modified app:
0.1,0.2, 0.3, 0.4, 0.5, 0.6, 0.7, 0.8, 0.9, 1.0,1.5,2.0
2.04,1.77,1.564,1.39,1.241,1.11,0.993,0.89,0.80,0.72,0.43,0.27


min kl st qr<epinson
0.1,0.2,0.3,0.4,0.5,0.6,0.7,0.8,0.9,1, 1.5,2,2.5,3,3.5,4,5
2.42,1.86,1.53,1.30,1.122,0.98,0.86,0.75,0.66,0.58,0.28,0.12,0.04,0.013,0.004,0.0013,

==> figs/NoClassifierPrior/result/lr-prior-precision.txt <==

NMRA(/gennoise/data21):
min qr st kl<epinson

/tf/precision/Equation2

	0,0.1 ,0.2,0.3,0.4,0.5,0.6,0.7,0.8,0.9,1.0,1.5,2.0
lr:	2.31,6.76,10.43,13.72,16.69,19.33,21.72,23.87,25.80,27.54,29.10,34.83,38.19
nn: 9.97,12.07,14.36,16.50,18.44,20.19,21.77,23.19,24.48,25.63,26.67,30.49,32.74

min kl st qr<epinson
/project0117/tf/precision/Equation1
	0.1,0.5,1, 1.5,2,2.5,3,3.5,4,5
lr:	41.15,33.73,24.58,16.29,10.79,7.46,5.86,5.0,4.37,3.53
nn:	34.69,29.43,22.96,17.13,13.45,11.39,10.61,10.33,10.13,9.93

MRA(/gennoise/data221):

/tf/precision/Equation2

min qr st kl<epinson
	0,0.1 ,0.2,0.3,0.4,0.5,0.6,0.7,0.8,0.9,1.0,1.5,2.0,2.5
lr:	2.34,6.82,10.5,13.82,16.80,19.46,21.86,24.01,25.94,27.67,29.23,34.91,38.25,40.20
nn: 6.79,9.48,11.94,14.18,16.19,18.00,19.62,21.07,22.38,23.55,24.60,28.45,30.74

min kl st qr<epinson
	0.1,0.5,1, 1.5,2,2.5,3,3.5,4,5
lr:	41.07,33.27,23.68,15.11,9.63,6.34,4.78,3.98,2.653
nn:	32.66,27.28,20.65,14.68,10.85,8.5,7.66,7.30,7.1,6.4


==> figs/NoClassifierPrior/result/nn-prior-precision.txt <==
This is the precsion:
NMRA(gennoisenn/data212):
min qr(Equation2)

	0,0.1 ,0.2, 0.3, 0.4, 0.5, 0.6, 0.7, 0.8, 0.9, 1.0,1.5,2.0
nn:	2.1,5.144,8.30,11.37,14.19,16.75,19.07,21.15,23.03,24.72,26.25,32.67,36.09
lr:	7.16,10.98,13.90,16.50,18.80,20.85,22.68,24.32,25.79,27.11,28.30,32.68,35.28

min kl st qr<epinson(Equation1)
	0.1,0.2,0.3,0.5,1, 1.5,2,2.5,3,3.5,4,5
nn:	39.25,37.49,35.73,32.23,23.61,15.74,10.17,6.81,5.11,4.19,3.70,3.17
lr:	37.64,36.26,34.89,32.16,25.4,19.15,14.42,11.08,9.84,8.83,8.54,8.33

MRA(/gennoisenn/data22):

	0.1,0.2, 0.3, 0.4, 0.5, 0.6, 0.7, 0.8, 0.9, 1.0 ,1.5,2.0
nn:	2.1,5.52,8.88,12.02,14.86,17.40,19.66,21.69,23.51,25.13,26.59,32.71,35.90
lr: 6.99,10.89,13.85,16.46,18.77,20.82,22.64,24.27,25.73,27.02,28.12,32.43,34.92

min kl st qr<epinson
	0.1,0.2,0.3,0.5,1, 1.5,2,2.5,3,3.5,4,5
nn:	38.54,36.59,34.6,30.36,21.22,12.56,6.62,3.54,2.4,2.24,2.06,1.99
lr: 36.96,35.45,33.94,30.92,23.46,16.57,11.08,8.26,6.96,7.09,6.98,6.90
